Coded Caching with Uneven Channels: A Quality of Experience Approach

The rate performance of wireless coded caching schemes is typically limited by the lowest achievable per-user rate in the given multicast group, during each transmission time slot. In this paper, we provide a new coded caching scheme, alleviating this worst-user effect for the prominent case of multimedia applications. In our scheme, instead of maximizing the symmetric rate among all served users, we maximize the total quality of experience (QoE); where QoE at each user is defined as the video quality perceived by that user. We show the new scheme requires solving an NP-hard optimization problem. Thus, we provide two heuristic algorithms to solve it in an approximate manner; and numerically demonstrate the near-optimality of the proposed approximations. Our approach allows flexible allocation of distinct video quality for each user, making wireless coded caching schemes more suitable for real-world implementations.

==> Data/PDTtoSDT.txt <==
t	P12	RT12	P14	RT14	P16	RT16	P18	RT18	P20	RT20
1	3.403899363	1.619616792	3.911491019	1.319052863	4.399020347	1.663579447	4.643153527	1.779109657	5.104287153	1.471728387
2	4.695225744	1.776910503	5.415106463	2.509351578	6.153572144	3.153140512	6.916701527	4.086108385	7.882956922	4.885470295
3	4.841888331	3.026415763	6.169038436	5.026176824	7.154320114	6.978215947	8.308037716	8.408860929	9.51160838	9.690461787
4	4.565193596	4.267095972	6.142448227	6.95503548	7.486512787	9.924303688	8.492038514	11.71292796	9.548098082	13.96989431
5	3.477899019	5.107656713	5.427602871	9.056590416	6.987210847	12.19521166	8.559946367	16.25492017	9.656304524	20.19917399
6	2.502123564	4.855797313	4.581077907	10.21782718	6.42697712	14.75329104	8.142057723	19.99155773	9.333488397	27.98862224
7	1.627346645	4.881910713	3.140763995	10.59647121	5.155561323	16.63001881	6.879255793	23.63334313	8.812205433	31.78628223
8	0.865272487	2.527614674	2.116195353	11.3091185	4.047937968	16.7727763	6.040735218	25.98010334	8.120696024	33.06827597
9	0.381517894	0.99577896	1.331077755	8.070610851	2.990724	16.79395	4.549951474	25.96180691	6.889790367	34.33416397
10	0.244589511	0.582908245	0.802286366	4.045405747	2.059374	13.67233	3.320458567	25.74700784	5.574423897	34.14058806


==> Data/QoE_OverTime.txt <==
Tlim	U1	U2	U3	U4	U5
10	6	3	1	0	0
15	6	4	2	1	0
20	6	5	4	2	0
25	6	5	5	3	1
30	6	6	5	4	2
35	6	6	4	5	4
40	6	6	6	5	5
45	6	6	6	6	6
50	6	6	6	6	6


==> Data/QoE_sum.txt <==
Time	QoE
1	1
2	2
3	3
4	4
5	5
6	6
7	7
8	8
9	9
10	10
11	10
12	11
13	12
14	13
15	13
16	14
17	15
18	15
19	16
20	17
21	17
22	18
23	18
24	19
25	20
26	20
27	21
28	21
29	22
30	23
31	23
32	24
33	24
34	25
35	25
36	26
37	26
38	27
39	27
40	28
41	28
42	29
43	29
44	29
45	30
46	30
47	30
48	30
49	30
50	30

